Cross-matching Engine for Incremental Photometric Sky Survey

For light curve generation, a pre-planned photometry survey is needed nowadays, where all of the exposure coordinates have to be given and don't change during the survey. This thesis shows it is not required and we can data-mine these light curves from astronomical data that was never meant for this purpose. With this approach, we can recycle all of the photometric surveys in the world and generate light curves of observed objects for them. This thesis is addressing mostly the catalog generation process, which is needed for creating the light curves. In practice, it focuses on one of the most important problems in astroinformatics which is clustering data volumes on Big Data scale where most of the traditional techniques stagger. We consider a wide variety of possible solutions from the view of performance, scalability, distributability, etc. We defined criteria for time and memory complexity which we evaluated for all of the tested solutions. Furthermore, we created quality standards which we also take into account when evaluating the results. We are using relational databases as a starting point of our implementation and compare them with the newest technologies potentially usable for solving our problem. These are noSQL Array databases or transferring the heavy computations of clustering towards supercomputers by using parallelism.

==> CtiMe_s.txt <==




   Pokyny k pouziti sablony zaverecnych praci



   Tato sablona je navrzena pro pouziti se systemem LATEX 2e, odladena s dis-
tribuci TeXLive 2011. Priklad, dalsi pokyny a inspiraci najdete v DP_Priklad.



1    Bakalarska prace


Zvolte si zdrojovy soubor (.tex) s prefixem Sablona_BP podle kodovani textu
ve Vami zvolenem editoru. Nevite-li, podle operacniho systemu zkuste:

   - ve Windows soubor Sablona_BP_Windows-1250.tex, nebude-li fungovat,
     pak Sablona_BP_UTF-8.tex;

   - v jinych operacnich systemech soubor Sablona_BP_UTF-8.tex, pripadne
     Sablona_BP_ISO-8859-2.tex.

   Vybranou sablonu vhodne prejmenujte dle vlastnich udaju v souladu s timto
vzorem: BP_Prijmeni_Jmeno_Rok.tex. Sablonu upravte podle svych dat, do-
plnte text sve prace a zpracujte programem pdflatex (nikoli pdfcslatex).



2    Magisterska prace


Zvolte si zdrojovy soubor (.tex) s prefixem Sablona_DP podle kodovani textu
ve Vami zvolenem editoru. Nevite-li, podle operacniho systemu zkuste:

   - ve Windows soubor Sablona_DP_Windows-1250.tex, nebude-li fungovat,
     pak Sablona_DP_UTF-8.tex;

   - v jinych operacnich systemech soubor Sablona_DP_UTF-8.tex, pripadne
     Sablona_DP_ISO-8859-2.tex.

   Vybranou sablonu vhodne prejmenujte dle vlastnich udaju v souladu s timto
vzorem: DP_Prijmeni_Jmeno_Rok.tex. Sablonu upravte podle svych dat, do-
plnte text sve prace a zpracujte programem pdflatex (nikoli pdfcslatex).


==> README_t.txt <==




         Short HOWTO for Theses Template



   Use this template with LATEX 2e (TeXLive 2011 recommended). For inspir-
ation, see MastersThesis_example.



1    Bachelor's Thesis


Select source file Template_BachelorsThesis.tex.  Rename it according to
this pattern: BP_Surname_Name_Year.tex. Edit the template as you need: fill
in your data, write your thesis' text etc. Use pdflatex command to process it.



2    Master's Thesis


Select source file Template_MasterssThesis.tex. Rename it according to this
pattern: DP_Surname_Name_Year.tex.  Edit the template as you need: fill in
your data, write your thesis' text etc. Use pdflatex command to process it.

